On the prediction of underwater aerodynamic noise of offshore wind turbines

The growing demand for offshore wind energy has led to a significant increase in wind turbine size and to the development of large-scale wind farms, often comprising 100 to 150 turbines. However, the environmental impact of underwater noise emissions remains largely unaddressed. This paper quantifies, for the first time, the underwater aerodynamic noise footprint of three large offshore turbines (5 MW, 10 MW, and 22 MW) and wind farms composed of these turbines. We propose a novel methodology that integrates validated wind turbine noise prediction techniques with plane wave propagation theory in different media, enabling turbine designers to predict and mitigate underwater noise emissions. Our results confirm that aerodynamic noise from offshore wind farms presents a potential environmental challenge, with negative effects on marine life. Addressing this issue is crucial to ensuring the sustainable expansion of offshore wind energy.

==> README_copernicus_package_7_9.txt <==
File: README_copernicus_package_7_9.txt
-------------------------------------------------------------------------
This is a README file for the Copernicus Publications LaTeX Macro Package 
copernicus_package.zip in the version 7.9, 10 September 2024
-------------------------------------------------------------------------
It consists of several files, each with its separate copyright.
This specific archive is collected for journals published by 
Copernicus Publications (Copernicus GmbH).

Copyright (C) 2024 Copernicus GmbH

E-mail: publications@copernicus.org
URL:   	https://publications.copernicus.org



Content:
- copernicus.cls: The LaTeX2e class file designed for Copernicus Publications journals. Current Version 10.1.20, 10 September 2024
- copernicus.cfg: The configuration file containing journal-specific information used by the class file. Last update 10 September 2024
- copernicus.bst: The bibliographic style file for BibTeX. Current Version 1.6, 20 October 2023 
- pdfscreencop.sty / pdfscreen.sty
- template.tex: A LaTeX template in journal style.
